Session Guarantees with Raft and Hybrid Logical Clocks

Eventual consistency is a popular consistency model for geo-replicated data stores. Although eventual consistency provides high performance and availability, it can cause anomalies that make programming complex for application developers. Session guarantees can remove some of these anomalies while causing much lower overhead compared with stronger consistency models. In this paper, we provide a protocol for providing session guarantees for NuKV, a key-value store developed for services with very high availability and performance requirements at eBay. NuKV relies on the Raft protocol for replication inside datacenters, and uses eventual consistency for replication among datacenters. We provide modified versions of conventional session guarantees to avoid the problem of slowdown cascades in systems with large numbers of partitions. We also use Hybrid Logical Clocks to eliminate the need for delaying write operations to satisfy session guarantees. Our experiments show that our protocol provides session guarantees with a negligible overhead when compared with eventual consistency.

==> data/20threads.csv <==
local_prob,E_H_L,E_L,M_H_L,M_L,E_H_T,E_T,M_H_T,M_T
0.8,6.62169,11.3276,11.9641,12.4842,3024,1767.5,1673.9,1602.8
0.85,5.86956,14.3916,14.7315,15.1344,3408.3,1392.3,1359.8,1326.7
0.9,5.98969,12.8944,14.4577,15.0188,3339.7,1562.8,1394,1337.2
0.95,5.6693,14.6486,15.3227,13.2838,3528.7,1372.4,1317.9,1514.2
1,5.96096,6.003,6.693,6.94558,3356.2,3332.1,2988.3,2880.2

==> data/40threads.csv <==
local_prob,N_E_L,M_E_L,N_M_L,M_M_L,N_E_H_L,M_E_H_L,N_M_H_L,M_M_H_L,N_E_T,M_E_T,N_M_T,M_M_T,N_E_H_T,M_E_H_T,N_M_H_T,M_M_H_T
0.8,7.13568,15.7408,15.7229,17.6721,6.73133,6.9312,15.1098,15.4574,5610.7,2559.8,2561.4,2277,5946.4,5779.5,2665.8,2610.3
0.85,6.69975,16.5475,16.2004,18.338,6.43507,6.45598,14.8474,14.5375,5973.2,2439.1,2494.3,2203,6220.3,6198.7,2721.7,2771.9
0.9,6.34507,17.0859,17.3322,16.6838,6.28005,6.39666,14.1306,14.964,6306.2,2392.7,2341.4,2410.2,6373.5,6256.8,2866.6,2706.4
0.95,6.26207,16.1186,16.7759,18.7086,6.1923,6.31407,14.6256,14.4532,6390.8,2569,2448.2,2182.3,6462.5,6338.1,2835,2854.8
1,6.32245,6.30989,6.97523,7.2773,6.3685,6.27021,6.99149,6.87267,6327.7,6340.1,5737,5498.1,6281.9,6380.2,5722.7,5821.2

==> data/local_prob09.csv <==
threads,N_E_L,M_E_L,N_M_L,M_M_L,N_E_H_L,M_E_H_L,N_M_H_L,M_M_H_L,N_E_T,M_E_T,N_M_T,M_M_T,N_E_H_T,M_E_H_T,N_M_H_T,M_M_H_T
10,3.04737,4.27817,4.17515,4.53591,3.00555,3.09223,5.07507,4.77585,3283.7,2341.3,2397,2207.4,3330.6,3234.6,1972,2095
20,4.30891,7.67737,8.20942,9.25101,3.93275,4.08545,8.05736,7.96089,4644,2628.4,2439.9,2173.8,5088.2,4897.4,2495.5,2522.3
30,5.1633,11.5978,11.8369,13.1346,5.32503,5.34298,12.9656,13.6857,5819,2618,2557.2,2297,5636.4,5616.1,2339.8,2203.5
40,6.34507,17.0859,17.3322,16.6838,6.28005,6.39666,14.1306,14.964,6306.2,2392.7,2341.4,2410.2,6373.5,6256.8,2866.6,2706.4
50,7.59821,20.1096,19.6733,21.3211,7.69401,7.73508,19.8267,19.0025,6583.5,2547.1,2597.3,2375.1,6502.3,6470.1,2579.8,2683.6

==> data/local_prob1.csv <==
threads,N_E_L,M_E_L,N_M_L,M_M_L,N_E_H_L,M_E_H_L,N_M_H_L,M_M_H_L,N_E_T,M_E_T,N_M_T,M_M_T,N_E_H_T,M_E_H_T,N_M_H_T,M_M_H_T
10,2.06658,2.0803,2.51577,2.57424,2.06917,2.0289,2.60724,2.65267,4836.7,4804.6,3973.4,3883.2,4830.5,4926.6,3834.9,3768.7
20,3.49972,3.67283,4.11611,3.96827,3.41323,3.39949,4.12724,4.10307,5713.8,5444.5,4858.8,5039.5,5858.5,5885,4845.4,4879.9
30,4.80357,4.89201,5.50236,5.55551,5.01777,4.91957,5.73186,5.63548,6249.5,6132.5,5455.3,5399.9,5980,6099.7,5233.6,5323.1
40,6.32245,6.30989,6.97523,7.2773,6.3685,6.27021,6.99149,6.87267,6327.7,6340.1,5737,5498.1,6281.9,6380.2,5722.7,5821.2
50,7.8749,7.60074,8.33415,8.3799,7.80064,7.51548,8.11176,8.09628,6353.4,6581.5,6001.2,5974.4,6410.5,6657,6166,6202

==> data/upsert_prob09.csv <==
upsert_prob,N_E_L,M_E_L,N_M_L,M_M_L,N_E_H_L,M_E_H_L,N_M_H_L,M_M_H_L,N_E_T,M_E_T,N_M_T,M_M_T,N_E_H_T,M_E_H_T,N_M_H_T,M_M_H_T
0,1.86746,1.89022,1.90528,1.90744,1.86598,1.89063,1.86776,1.90074,21419.3,21160.8,20996.5,20967.8,21435.1,21158.8,21414.9,21044.2
0.25,3.62666,7.34709,8.19785,8.76059,3.70126,3.59154,8.63678,8.15968,11029.8,5500.7,4906.5,4595.2,10809.4,11143.3,4654,4922.4
0.5,6.30791,16.2293,14.8374,16.7725,6.44916,6.25474,15.439,15.7917,6344.7,2508.9,2733.8,2411.4,6204.9,6400.9,2623.8,2564.2
0.75,8.84025,24.1357,19.7587,26.5253,9.22594,9.17091,19.8863,20.0498,4534.1,1698.1,2092.7,1531.4,4337.3,4364.3,2069.2,2076.1
1,12.4311,34.9954,12.0851,32.0811,12.2296,11.9205,11.576,11.9834,3219.6,1165.2,3312,1274.4,3273,3360.7,3459.3,3340.5

==> data/upsert_prob1.csv <==
upsert_prob,N_E_L,M_E_L,N_M_L,M_M_L,N_E_H_L,M_E_H_L,N_M_H_L,M_M_H_L,N_E_T,M_E_T,N_M_T,M_M_T,N_E_H_T,M_E_H_T,N_M_H_T,M_M_H_T
0,1.07205,1.09028,1.10332,1.04766,1.09195,1.05992,1.12442,1.05256,37268,36643.2,36214.7,38133.1,36590.7,37693.6,35535.5,37958.2
0.25,3.30297,3.26837,3.99443,4.27883,3.36093,3.26568,4.03602,4.0043,12108.5,12236.6,10013.9,9347.8,11899.1,12248.7,9910.1,9989.5
0.5,6.30105,6.38929,6.70767,6.76728,6.12087,6.30289,6.76596,6.84072,6349.3,6261.4,5964.8,5913.2,6536.8,6347.1,5916.5,5849.6
0.75,9.13871,9.33453,9.63243,9.71624,9.01361,9.17042,9.35201,9.40605,4380.6,4286,4154.3,4121.5,4438.9,4362.7,4280.2,4255.9
1,11.92,12.2354,12.3269,12.1784,11.9685,12.0153,11.9791,12.0618,3356.7,3269.9,3245.6,3286.2,3343.5,3330.2,3340.3,3317.5

==> test.csv <==
a, b
1, 1
2, 1
3, 2
4, 7

